Deep Learning-Based Pilotless Spatial Multiplexing

This paper investigates the feasibility of machine learning (ML)-based pilotless spatial multiplexing in multiple-input and multiple-output (MIMO) communication systems. Especially, it is shown that by training the transmitter and receiver jointly, the transmitter can learn such constellation shapes for the spatial streams which facilitate completely blind separation and detection by the simultaneously learned receiver. To the best of our knowledge, this is the first time ML-based spatial multiplexing without channel estimation pilots is demonstrated. The results show that the learned pilotless scheme can outperform a conventional pilot-based system by as much as 15-20% in terms of spectral efficiency, depending on the modulation order and signal-to-noise ratio.

==> plot_data_v2/LA/gain_Oct11.csv <==
SNR,gain
7.0000000000,16.6666666667
7.1313131313,16.6666666667
7.2626262626,16.6666666667
7.3939393939,16.6666666667
7.5252525253,16.6666666667
7.6565656566,16.6666666667
7.7878787879,32.4324324324
7.9191919192,16.6666666667
8.0505050505,16.6666666667
8.1818181818,16.6666666667
8.3131313131,16.6666666667
8.4444444444,16.6666666667
8.5757575758,16.6666666667
8.7070707071,16.6666666667
8.8383838384,16.6666666667
8.9696969697,16.6666666667
9.1010101010,16.6666666667
9.2323232323,2.0833333333
9.3636363636,16.6666666667
9.4949494949,16.6666666667
9.6262626263,16.6666666667
9.7575757576,16.6666666667
9.8888888889,3.7037037037
10.0202020202,3.7037037037
10.1515151515,3.7037037037
10.2828282828,3.7037037037
10.4141414141,5.0000000000
10.5454545455,5.0000000000
10.6767676768,-1.5625000000
10.8080808081,-1.5625000000
10.9393939394,-1.5625000000
11.0707070707,-1.5625000000
11.2020202020,9.3750000000
11.3333333333,9.3750000000
11.4646464646,9.3750000000
11.5959595960,9.3750000000
11.7272727273,9.3750000000
11.8585858586,9.3750000000
11.9898989899,9.3750000000
12.1212121212,9.3750000000
12.2525252525,16.6666666667
12.3838383838,16.6666666667
12.5151515152,16.6666666667
12.6464646465,16.6666666667
12.7777777778,16.6666666667
12.9090909091,16.6666666667
13.0404040404,16.6666666667
13.1717171717,16.6666666667
13.3030303030,16.6666666667
13.4343434343,16.6666666667
13.5656565657,16.6666666667
13.6969696970,16.6666666667
13.8282828283,16.6666666667
13.9595959596,16.6666666667
14.0909090909,16.6666666667
14.2222222222,16.6666666667
14.3535353535,16.6666666667
14.4848484848,25.7812500000
14.6161616162,25.7812500000
14.7474747475,16.6666666667
14.8787878788,7.3333333333
15.0101010101,7.3333333333
15.1414141414,7.3333333333
15.2727272727,7.3333333333
15.4040404040,7.3333333333
15.5353535354,7.3333333333
15.6666666667,7.3333333333
15.7979797980,6.0606060606
15.9292929293,6.0606060606
16.0606060606,6.0606060606
16.1919191919,6.0606060606
16.3232323232,6.0606060606
16.4545454545,-2.7777777778
16.5858585859,-2.7777777778
16.7171717172,-2.7777777778
16.8484848485,-2.7777777778
16.9797979798,-2.7777777778
17.1111111111,6.9444444444
17.2424242424,-1.2820512821
17.3737373737,-1.2820512821
17.5050505051,-1.2820512821
17.6363636364,-1.2820512821
17.7676767677,-1.2820512821
17.8989898990,0.0000000000
18.0303030303,0.0000000000
18.1616161616,-6.6666666667
18.2929292929,-6.6666666667
18.4242424242,-6.6666666667
18.5555555556,-5.2083333333
18.6868686869,-5.2083333333
18.8181818182,-5.2083333333
18.9494949495,-5.2083333333
19.0808080808,-5.2083333333
19.2121212121,-5.2083333333
19.3434343434,-3.9215686275
19.4747474747,-3.9215686275
19.6060606061,-3.9215686275
19.7373737374,-3.9215686275
19.8686868687,-3.9215686275
20.0000000000,-3.9215686275


==> plot_data_v2/LA/link_adapt_Oct11_scaled.csv <==
SNR,ML,practical,perfect
7,2.45907692307692,2.10778021975385,3.58892307692308
7.1313131313,2.45907692307692,2.10778021975385,3.58892307692308
7.2626262626,2.45907692307692,2.10778021975385,3.58892307692308
7.3939393939,2.45907692307692,2.10778021975385,3.58892307692308
7.5252525253,2.45907692307692,2.10778021975385,3.58892307692308
7.6565656566,2.45907692307692,2.10778021975385,3.98769230769231
7.7878787879,2.79138461538462,2.10778021975385,3.98769230769231
7.9191919192,2.79138461538462,2.39261538461539,3.98769230769231
8.0505050505,2.79138461538462,2.39261538461539,3.98769230769231
8.1818181818,2.79138461538462,2.39261538461539,3.98769230769231
8.3131313131,2.79138461538462,2.39261538461539,3.98769230769231
8.4444444444,2.79138461538462,2.39261538461539,3.98769230769231
8.5757575758,2.79138461538462,2.39261538461539,3.98769230769231
8.7070707071,2.79138461538462,2.39261538461539,4.25353846153846
8.8383838384,2.79138461538462,2.39261538461539,4.25353846153846
8.9696969697,2.79138461538462,2.39261538461539,4.25353846153846
9.101010101,2.79138461538462,2.39261538461539,4.25353846153846
9.2323232323,2.79138461538462,2.73441758233846,4.25353846153846
9.3636363636,3.19015384615385,2.73441758233846,4.25353846153846
9.4949494949,3.19015384615385,2.73441758233846,4.25353846153846
9.6262626263,3.19015384615385,2.73441758233846,4.25353846153846
9.7575757576,3.19015384615385,2.73441758233846,4.25353846153846
9.8888888889,3.19015384615385,3.07621978024615,4.25353846153846
10.0202020202,3.19015384615385,3.07621978024615,4.25353846153846
10.1515151515,3.19015384615385,3.07621978024615,4.25353846153846
10.2828282828,3.19015384615385,3.07621978024615,4.25353846153846
10.4141414141,3.58892307692308,3.41802197796923,4.25353846153846
10.5454545455,3.58892307692308,3.41802197796923,4.25353846153846
10.6767676768,3.58892307692308,3.64589010996923,4.25353846153846
10.8080808081,3.58892307692308,3.64589010996923,4.25353846153846
10.9393939394,3.58892307692308,3.64589010996923,4.25353846153846
11.0707070707,3.58892307692308,3.64589010996923,4.25353846153846
11.202020202,3.98769230769231,3.64589010996923,4.25353846153846
11.3333333333,3.98769230769231,3.64589010996923,4.25353846153846
11.4646464646,3.98769230769231,3.64589010996923,4.25353846153846
11.595959596,3.98769230769231,3.64589010996923,4.25353846153846
11.7272727273,3.98769230769231,3.64589010996923,4.25353846153846
11.8585858586,3.98769230769231,3.64589010996923,4.25353846153846
11.9898989899,3.98769230769231,3.64589010996923,4.25353846153846
12.1212121212,3.98769230769231,3.64589010996923,4.25353846153846
12.2525252525,4.25353846153846,3.64589010996923,4.25353846153846
12.3838383838,4.25353846153846,3.64589010996923,4.25353846153846
12.5151515152,4.25353846153846,3.64589010996923,4.25353846153846
12.6464646465,4.25353846153846,3.64589010996923,4.58584615384615
12.7777777778,4.25353846153846,3.64589010996923,4.58584615384615
12.9090909091,4.25353846153846,3.64589010996923,4.58584615384615
13.0404040404,4.25353846153846,3.64589010996923,4.58584615384615
13.1717171717,4.25353846153846,3.64589010996923,4.98461538461539
13.303030303,4.25353846153846,3.64589010996923,4.98461538461539
13.4343434343,4.25353846153846,3.64589010996923,4.98461538461539
13.5656565657,4.25353846153846,3.64589010996923,4.98461538461539
13.696969697,4.25353846153846,3.64589010996923,4.98461538461539
13.8282828283,4.25353846153846,3.64589010996923,4.98461538461539
13.9595959596,4.25353846153846,3.64589010996923,5.48307692307692
14.0909090909,4.25353846153846,3.64589010996923,5.48307692307692
14.2222222222,4.25353846153846,3.64589010996923,5.48307692307692
14.3535353535,4.25353846153846,3.64589010996923,5.98153846153846
14.4848484848,4.58584615384615,3.64589010996923,5.98153846153846
14.6161616162,4.58584615384615,3.64589010996923,5.98153846153846
14.7474747475,4.58584615384615,3.93072527464615,6.48
14.8787878788,4.58584615384615,4.27252747255385,6.48
15.0101010101,4.58584615384615,4.27252747255385,6.97846153846154
15.1414141414,4.58584615384615,4.27252747255385,6.97846153846154
15.2727272727,4.58584615384615,4.27252747255385,6.97846153846154
15.404040404,4.58584615384615,4.27252747255385,6.97846153846154
15.5353535354,4.58584615384615,4.27252747255385,6.97846153846154
15.6666666667,4.58584615384615,4.27252747255385,6.97846153846154
15.797979798,4.98461538461539,4.69978021975385,6.97846153846154
15.9292929293,4.98461538461539,4.69978021975385,6.97846153846154
16.0606060606,4.98461538461539,4.69978021975385,6.97846153846154
16.1919191919,4.98461538461539,4.69978021975385,6.97846153846154
16.3232323232,4.98461538461539,4.69978021975385,6.97846153846154
16.4545454545,4.98461538461539,5.12703296695385,6.97846153846154
16.5858585859,4.98461538461539,5.12703296695385,7.47692307692308
16.7171717172,4.98461538461539,5.12703296695385,7.47692307692308
16.8484848485,4.98461538461539,5.12703296695385,7.47692307692308
16.9797979798,4.98461538461539,5.12703296695385,7.97538461538462
17.1111111111,5.48307692307692,5.12703296695385,7.97538461538462
17.2424242424,5.48307692307692,5.55428571433846,7.97538461538462
17.3737373737,5.48307692307692,5.55428571433846,7.97538461538462
17.5050505051,5.48307692307692,5.55428571433846,7.97538461538462
17.6363636364,5.48307692307692,5.55428571433846,7.97538461538462
17.7676767677,5.48307692307692,5.55428571433846,7.97538461538462
17.898989899,5.98153846153846,5.98153846153846,8.47384615384615
18.0303030303,5.98153846153846,5.98153846153846,8.47384615384615
18.1616161616,5.98153846153846,6.40879120873846,8.47384615384615
18.2929292929,5.98153846153846,6.40879120873846,8.47384615384615
18.4242424242,5.98153846153846,6.40879120873846,8.47384615384615
18.5555555556,6.48,6.83604395612308,8.47384615384615
18.6868686869,6.48,6.83604395612308,8.47384615384615
18.8181818182,6.48,6.83604395612308,8.47384615384615
18.9494949495,6.48,6.83604395612308,8.47384615384615
19.0808080808,6.48,6.83604395612308,8.47384615384615
19.2121212121,6.48,6.83604395612308,8.47384615384615
19.3434343434,6.97846153846154,7.26329670332308,8.47384615384615
19.4747474747,6.97846153846154,7.26329670332308,8.47384615384615
19.6060606061,6.97846153846154,7.26329670332308,8.47384615384615
19.7373737374,6.97846153846154,7.26329670332308,8.47384615384615
19.8686868687,6.97846153846154,7.26329670332308,8.47384615384615
20,6.97846153846154,7.26329670332308,8.47384615384615


==> plot_data_v2/LA/mcs_info_ml.csv <==
x,y,label
7,2.63907692307692,1
7.4378787879,2.97138461538462,2
9.0136363636,3.37015384615385,3
10.0641414141,3.76892307692308,4
10.852020202,4.10769230769231,5
11.9025252525,4.43353846153846,6
14.1348484848,4.76584615384615,7
15.447979798,5.16461538461539,8
16.5611111111,5.66307692307692,9
18.298989899,6.16153846153846,10
18.5555555556,6.66,11
19.2934343434,7.11846153846154,12


==> plot_data_v2/LA/mcs_info_perf.csv <==
x,y,label
7,3.78892307692308,4
7.3665656566,4.18769230769231,5
8.4170707071,4.45353846153846,6
12.3564646465,4.78584615384615,7
12.8817171717,5.18461538461539,8
13.6095959596,5.68307692307692,9
13.9035353535,6.18153846153846,10
14.2474747475,6.68,11
14.7201010101,7.17846153846154,12
16.1358585859,7.67692307692308,13
16.6897979798,8.17538461538462,14
17.608989899,8.67384615384615,15


==> plot_data_v2/LA/mcs_info_prac.csv <==
x,y,label
7,2.28778021975385,1
7.7691919192,2.57261538461539,2
9.1323232323,2.91441758233846,3
10.1888888889,3.17621978024615,4
10.4141414141,3.41802197796923,5
10.5267676768,3.82589010996923,6
14.6974747475,4.11072527464615,7
14.9287878788,4.45252747255385,8
15.647979798,4.87978021975385,9
16.3045454545,5.30703296695385,10
17.0924242424,5.73428571433846,11
17.298989899,6.16153846153846,12
17.6616161616,6.58879120873846,13
18.4055555556,7.01604395612308,14
19.1934343434,7.44329670332308,15


==> plot_data_v2/qm4_0_42/valid_blers.csv <==
SNR,ML,practical,perfect
0.0000000000,0.7779999971,0.8060000000,0.5810000000
3.7500000000,0.4014999866,0.4565000000,0.1860000000
7.5000000000,0.1040000021,0.1095000000,0.0150000000
11.2500000000,0.0205000006,0.0070000000,0.0005000000
15.0000000000,0.0010000000,0.0010000000,0.0000000000
18.7500000000,0.0005000000,0.0000000000,0.0000000000
22.5000000000,0.0000000000,0.0000000000,0.0000000000
26.2500000000,0.0000000000,0.0000000000,0.0000000000
30.0000000000,0.0005000000,0.0000000000,0.0000000000


==> plot_data_v2/qm4_0_42/valid_layer0_const.csv <==
x,y,label
0.16980132,0.39422897,0000
0.7305559,0.41635126,0001
0.27261916,0.044239763,0010
0.75843835,-0.0780242,0011
-0.31624496,-0.30230117,0100
0.29212865,-0.87402654,0101
0.113706,-0.30657235,0110
0.5626207,-0.5503927,0111
-0.6032594,0.81250364,1000
0.61388403,0.92099124,1001
-0.5113219,1.4967538,1010
0.5197537,1.3955566,1011
-0.80569696,-0.29908124,1100
-0.15087695,-1.0299675,1101
-1.1890405,-0.71256673,1110
-0.45706725,-1.3276927,1111


==> plot_data_v2/qm4_0_42/valid_layer1_const.csv <==
x,y,label
-0.11115599,0.34126708,0000
0.18125275,0.38397002,0001
-0.075060256,0.05347632,0010
0.20508587,0.09279416,0011
-0.24935472,-0.57161885,0100
0.39286125,-0.5353598,0101
-0.09171834,-0.28099343,0110
0.24767542,-0.25381625,0111
-1.1204654,0.7406439,1000
0.540361,1.142761,1001
-0.9358183,1.4149815,1010
0.5979117,1.5895205,1011
-0.3701156,-0.91246885,1100
0.5485223,-0.84925276,1101
-0.43873972,-1.2268847,1110
0.67875856,-1.1290199,1111


==> plot_data_v2/qm6_0_50/valid_blers.csv <==
SNR,ML,practical,perfect
0.0000000000,1.0000000000,1.0000000000,0.9990000000
3.7500000000,0.8999999762,0.9205000000,0.8090000000
7.5000000000,0.6094999909,0.6960000000,0.5280000000
11.2500000000,0.2969999909,0.3380000000,0.1730000000
15.0000000000,0.1155000031,0.0835000000,0.0245000000
18.7500000000,0.0295000002,0.0100000000,0.0020000000
22.5000000000,0.0115000000,0.0025000000,0.0000000000
26.2500000000,0.0035000001,0.0005000000,0.0000000000
30.0000000000,0.0010000000,0.0015000000,0.0000000000


==> plot_data_v2/qm6_0_50/valid_layer0_const.csv <==
x,y,label
-0.26195213,0.2886899,000000
-0.8244649,0.23645502,000001
-0.27056175,0.4365092,000010
-0.8441407,0.3837794,000011
0.25642344,0.32966122,000100
0.82386327,0.37314543,000101
0.25823072,0.47884798,000110
0.8388555,0.5245094,000111
-0.25419927,0.141743,001000
-0.8054296,0.09126363,001001
-0.2473539,-4.2596826e-06,001010
-0.78892916,-0.049545765,001011
0.25580084,0.18181375,001100
0.8094487,0.22504573,001101
0.25679624,0.03922979,001110
0.8003864,0.0806801,001111
-0.23632109,-0.434003,010000
-0.7889529,-0.47734147,010001
-0.23572133,-0.57464343,010010
-0.7916487,-0.61603886,010011
0.2689395,-0.39764777,010100
0.8118565,-0.35930672,010101
0.272543,-0.5402278,010110
0.8202535,-0.50241816,010111
-0.23758142,-0.29420736,011000
-0.78398585,-0.3396777,011001
-0.24065955,-0.15498854,011010
-0.7820886,-0.20245332,011011
0.26485637,-0.25654268,011100
0.8042703,-0.21742095,011101
0.2607711,-0.116667785,011110
0.7987503,-0.07512191,011111
-0.2891179,0.7841346,100000
-0.8908182,0.725731,100001
-0.28068238,0.6077703,100010
-0.86769253,0.5522039,100011
0.25941318,0.83098036,100100
0.8727294,0.88017255,100101
0.2584923,0.6520836,100110
0.8551312,0.69917053,100111
-0.30108884,1.0037987,101000
-0.91707134,0.93477225,101001
-0.4067504,1.7526509,101010
-1.0467991,1.6231995,101011
0.26289687,1.0541719,101100
0.89042956,1.1010892,101101
0.22511122,1.831399,101110
0.89867634,1.8707149,101111
-0.23456512,-0.878665,110000
-0.79841536,-0.9113438,110001
-0.23437108,-0.73007405,110010
-0.7955489,-0.76681745,110011
0.27885708,-0.84676975,110100
0.83253056,-0.80583024,110101
0.2769968,-0.69707644,110110
0.82733893,-0.65754765,110111
-0.23633024,-1.0373508,111000
-0.80091405,-1.06503,111001
-0.24194025,-1.2070389,111010
-0.8009663,-1.2289555,111011
0.2769891,-1.005541,111100
0.83166504,-0.96311194,111101
0.2686304,-1.1768337,111110
0.8191329,-1.1291755,111111


==> plot_data_v2/qm6_0_50/valid_layer1_const.csv <==
x,y,label
-0.42956176,0.26249656,000000
-0.91193086,0.043732498,000001
-0.5046896,0.40460956,000010
-0.98550606,0.18401282,000011
0.013464203,0.4695793,000100
0.4913994,0.6948988,000101
-0.062215157,0.61320204,000110
0.42140293,0.8424331,000111
-0.3528025,0.1181293,001000
-0.83487415,-0.09772248,001001
-0.27753788,-0.022011146,001010
-0.7589488,-0.23640154,001011
0.08989513,0.32174018,001100
0.56140566,0.5426999,001101
0.1642207,0.17939582,001110
0.6342224,0.3944164,001111
-0.049000055,-0.48108587,010000
-0.56139445,-0.70524937,010001
0.02686207,-0.62473285,010010
-0.4952651,-0.8545574,010011
0.42039236,-0.26909113,010100
0.94240946,-0.026773416,010101
0.50528836,-0.40854982,010110
1.0498892,-0.15609807,010111
-0.12420422,-0.3333965,011000
-0.6240352,-0.55202186,011001
-0.19575796,-0.19037665,011010
-0.68431014,-0.40262672,011011
0.33436128,-0.12557808,011100
0.8340519,0.10488912,011101
0.25277767,0.0123969475,011110
0.7329912,0.23510468,011111
-0.66763496,0.723074,100000
-1.1358273,0.49437284,100001
-0.58879673,0.5707105,100010
-1.064523,0.34383962,100011
-0.22947611,0.93387246,100100
0.2629915,1.1616873,100101
-0.14786051,0.78083277,100110
0.34183908,1.0084941,100111
-0.75363684,0.89300793,101000
-1.2068901,0.6573905,101001
-0.8513265,1.0764809,101010
-1.2752941,0.830705,101011
-0.3212787,1.1030275,101100
0.17310527,1.3209308,101101
-0.4280079,1.2844164,101110
0.06567518,1.4799461,101111
0.20126528,-0.95041835,110000
-0.33941773,-1.1787549,110001
0.11577139,-0.7951759,110010
-0.41743603,-1.0235525,110011
0.69501257,-0.727384,110100
1.2775245,-0.4492878,110101
0.60220313,-0.5750886,110110
1.1689347,-0.30883315,110111
0.29708272,-1.1217396,111000
-0.24836384,-1.3411973,111001
0.40880716,-1.299266,111010
-0.14137529,-1.4972324,111011
0.79631966,-0.8986325,111100
1.387295,-0.60180527,111101
0.90314937,-1.0762657,111110
1.4971668,-0.7556173,111111

